The Role of Interpretable Patterns in Deep Learning for Morphology

We examine the role of character patterns in three tasks: morphological analysis, lemmatization and copy. We use a modified version of the standard sequence-to-sequence model, where the encoder is a pattern matching network. Each pattern scores all possible N character long subwords (substrings) on the source side, and the highest scoring subword's score is used to initialize the decoder as well as the input to the attention mechanism. This method allows learning which subwords of the input are important for generating the output. By training the models on the same source but different target, we can compare what subwords are important for different tasks and how they relate to each other. We define a similarity metric, a generalized form of the Jaccard similarity, and assign a similarity score to each pair of the three tasks that work on the same source but may differ in target. We examine how these three tasks are related to each other in 12 languages. Our code is publicly available.

==> fig/similarities.tsv <==
language	copy-lemmatization	copy-lemmatization-correct	copy-morphological_analysis	copy-morphological_analysis-correct	lemmatization-morphological_analysis	lemmatization-morphological_analysis-correct
ady	0.6797242584384591	838	0.7042414269462053	1172	0.5603858307001494	859
bul	0.6804537158112672	874	0.7049800216574836	1158	0.49745326784008836	698
cat	0.6886167280116546	1035	0.7060580316024928	1327	0.5084860090702951	875
dan	0.7884759323783713	738	0.713797941824258	1254	0.6472264325043873	787
eng	0.7066627254738953	1410	0.634142459958107	1390	0.5030375026994923	1176
fra	0.7070515459987045	1249	0.7331389531521104	1235	0.6046861416980582	986
hun	0.7001398532390598	945	0.7459971552915254	1217	0.6294862943522341	1007
hye	0.6894960923300618	1179	0.7680995958318962	1243	0.5390467581660765	968
kat	0.7847449429507245	882	0.7069480546604604	1330	0.6680359175253537	781
kmr	0.7752489822666758	1314	0.7876612784536889	1456	0.6390534285714289	1250
que	0.520301166531464	1142	0.7265871347137117	1189	0.5354422465707599	854
tur	0.6716136084063253	1071	0.7413599241780048	1120	0.6013475704376764	849

